A Generalized Framework for Kullback-Leibler Markov Aggregation

This paper proposes an information-theoretic cost function for aggregating a Markov chain via a (possibly stochastic) mapping. The cost function is motivated by two objectives: 1) The process obtained by observing the Markov chain through the mapping should be close to a Markov chain, and 2) the aggregated Markov chain should retain as much of the temporal dependence structure of the original Markov chain as possible. We discuss properties of this parameterized cost function and show that it contains the cost functions previously proposed by Deng et al., Xu et al., and Geiger et al. as special cases. We moreover discuss these special cases providing a better understanding and highlighting potential shortcomings: For example, the cost function proposed by Geiger et al. is tightly connected to approximate probabilistic bisimulation, but leads to trivial solutions if optimized without regularization. We furthermore propose a simple heuristic to optimize our cost function for deterministic aggregations and illustrate its performance on a set of synthetic examples.

==> 3C_120_2_1.dat <==
-0.825621 0.063264
-0.315166 -0.495114
0.059702 0.232443
-0.278963 0.961976
0.554574 -0.024558
0.443017 -0.250097
0.289336 0.318761
-0.045555 0.394521
-0.638824 0.433711
-0.582899 -0.060374
-0.351526 0.068102
0.194945 -0.229712
0.189259 0.521895
-0.275046 -0.458442
0.704739 0.117257
-0.552613 -0.057672
-0.113550 0.398001
-0.561558 -0.299337
0.761677 -0.150960
0.369896 0.393583
0.204461 -0.421271
0.206447 -0.229307
-0.431923 0.600175
-0.792030 -0.803958
-0.351025 -0.458177
-0.103462 -0.147749
0.142863 -0.238412
0.552740 0.261536
0.306643 0.471529
0.113493 0.102459
0.103709 0.113724
-0.075242 -0.277858
0.529483 0.091556
-0.609260 0.222869
-0.311100 -0.240026
-0.065629 0.947140
-0.693615 -0.873228
0.317975 -0.746572
0.661572 0.200583
0.418155 -0.133347
-0.046301 -6.480864
-1.247125 6.947893
1.935734 -6.973461
5.905983 -3.912105
-1.851089 6.710812
-1.089028 6.950694
-0.839781 7.167739
-6.159341 3.897423
-5.710208 3.474557
5.715556 -3.872137
2.362553 -6.348561
-5.618967 3.989205
5.465805 -3.177255
-3.976544 5.811291
-0.007901 -6.382959
-0.615294 -6.408392
-8.389586 12.181797
-6.739823 13.555764
-9.411973 11.970839


==> 3C_120_2_2.dat <==
7.694083 -0.608522
5.500485 4.521331
5.121014 5.524070
6.839005 0.767436
1.419649 6.854710
6.611486 2.401642
5.018730 5.676927
5.452243 4.523798
6.549802 2.312975
6.676005 -2.482322
4.582387 5.283293
4.786353 5.771554
3.622309 6.018344
11.298677 -10.234633
-1.834145 14.673495
12.079273 -8.990202
14.714818 -3.142981
11.294786 9.804210
14.205865 -4.651849
0.950548 15.106972
12.484074 -8.290986
15.440320 0.541270
10.989553 -9.673943
12.451543 -8.062279
15.052065 1.017208
13.452442 -5.943697
15.361977 -0.427933
6.881393 13.096311
9.432891 11.531575
13.398128 -6.359762
13.774658 5.987177
13.409712 -7.332208
10.775807 10.950771


==> 3C_120_2_3.dat <==
-6.635982 2.290337
-2.885118 -6.109068
-7.406820 0.432966
-6.676004 -3.390264
-5.680747 -3.621789
-2.606247 -6.540179
-2.936795 -6.514599
-6.482911 -1.603784
-3.486113 -6.074511
-6.723655 -0.677316
-5.265590 -3.714514
-10.751027 -11.105052
-0.088007 -14.979429
-13.463814 6.572797
-7.745244 -13.543859
-10.758132 -10.250921
-14.431676 4.977572
-13.756800 -7.440055
-12.711179 8.042400
-13.641701 -6.693769
-10.965215 -9.723975
-14.743279 -2.678648
-11.094393 -10.150156
-5.040856 -13.811095
-4.919826 -13.892273
0.243589 -14.894915
0.083786 -14.569462
-3.636935 -14.842351


==> 3C_120_8_1.dat <==
-0.825621 0.063264
-0.315166 -0.495114
0.059702 0.232443
-0.278963 0.961976
0.554574 -0.024558
0.443017 -0.250097
0.289336 0.318761
-0.045555 0.394521
-0.638824 0.433711
-0.582899 -0.060374
-0.351526 0.068102
0.194945 -0.229712
0.189259 0.521895
-0.275046 -0.458442
0.704739 0.117257
-0.552613 -0.057672
-0.113550 0.398001
-0.561558 -0.299337
0.761677 -0.150960
0.369896 0.393583
0.204461 -0.421271
0.206447 -0.229307
-0.431923 0.600175
-0.792030 -0.803958
-0.351025 -0.458177
-0.103462 -0.147749
0.142863 -0.238412
0.552740 0.261536
0.306643 0.471529
0.113493 0.102459
0.103709 0.113724
-0.075242 -0.277858
0.529483 0.091556
-0.609260 0.222869
-0.311100 -0.240026
-0.065629 0.947140
-0.693615 -0.873228
0.317975 -0.746572
0.661572 0.200583
0.418155 -0.133347
-1.247125 6.947893
5.500485 4.521331
-6.635982 2.290337
-1.851089 6.710812
-1.089028 6.950694
5.121014 5.524070
1.419649 6.854710
-0.839781 7.167739
-7.406820 0.432966
5.018730 5.676927
5.452243 4.523798
-6.159341 3.897423
-5.710208 3.474557
-6.723655 -0.677316
4.582387 5.283293
4.786353 5.771554
-5.618967 3.989205
3.622309 6.018344
-3.976544 5.811291
-8.389586 12.181797
-1.834145 14.673495
-13.463814 6.572797
-14.431676 4.977572
-12.711179 8.042400
0.950548 15.106972
-6.739823 13.555764
-9.411973 11.970839
6.881393 13.096311


==> 3C_120_8_2.dat <==
7.694083 -0.608522
5.905983 -3.912105
6.839005 0.767436
6.611486 2.401642
6.549802 2.312975
6.676005 -2.482322
5.715556 -3.872137
5.465805 -3.177255
11.298677 -10.234633
12.079273 -8.990202
14.714818 -3.142981
11.294786 9.804210
14.205865 -4.651849
12.484074 -8.290986
15.440320 0.541270
10.989553 -9.673943
12.451543 -8.062279
15.052065 1.017208
13.452442 -5.943697
15.361977 -0.427933
9.432891 11.531575
13.398128 -6.359762
13.774658 5.987177
13.409712 -7.332208
10.775807 10.950771


==> 3C_120_8_3.dat <==
-0.046301 -6.480864
1.935734 -6.973461
-2.885118 -6.109068
-6.676004 -3.390264
-5.680747 -3.621789
-2.606247 -6.540179
-2.936795 -6.514599
-6.482911 -1.603784
-3.486113 -6.074511
-5.265590 -3.714514
2.362553 -6.348561
-0.007901 -6.382959
-0.615294 -6.408392
-10.751027 -11.105052
-0.088007 -14.979429
-7.745244 -13.543859
-10.758132 -10.250921
-13.756800 -7.440055
-13.641701 -6.693769
-10.965215 -9.723975
-14.743279 -2.678648
-11.094393 -10.150156
-5.040856 -13.811095
-4.919826 -13.892273
0.243589 -14.894915
0.083786 -14.569462
-3.636935 -14.842351


==> 3C_15_5_1.dat <==
11.298677 -10.234633
-10.751027 -11.105052
-0.088007 -14.979429
-8.389586 12.181797
-1.834145 14.673495
12.079273 -8.990202
-13.463814 6.572797
14.714818 -3.142981
-7.745244 -13.543859
-10.758132 -10.250921
11.294786 9.804210
14.205865 -4.651849
-14.431676 4.977572
-13.756800 -7.440055
-12.711179 8.042400
0.950548 15.106972
12.484074 -8.290986
-13.641701 -6.693769
15.440320 0.541270
-10.965215 -9.723975
-6.739823 13.555764
-14.743279 -2.678648
10.989553 -9.673943
-9.411973 11.970839
12.451543 -8.062279
-11.094393 -10.150156
15.052065 1.017208
13.452442 -5.943697
-5.040856 -13.811095
15.361977 -0.427933
6.881393 13.096311
9.432891 11.531575
13.398128 -6.359762
-4.919826 -13.892273
13.774658 5.987177
0.243589 -14.894915
0.083786 -14.569462
13.409712 -7.332208
-3.636935 -14.842351
10.775807 10.950771


==> 3C_15_5_2.dat <==
7.694083 -0.608522
-0.046301 -6.480864
-1.247125 6.947893
1.935734 -6.973461
5.500485 4.521331
-6.635982 2.290337
5.905983 -3.912105
-1.851089 6.710812
-1.089028 6.950694
5.121014 5.524070
6.839005 0.767436
-2.885118 -6.109068
1.419649 6.854710
-0.839781 7.167739
-7.406820 0.432966
6.611486 2.401642
-6.676004 -3.390264
5.018730 5.676927
-5.680747 -3.621789
-2.606247 -6.540179
5.452243 4.523798
-6.159341 3.897423
-2.936795 -6.514599
-5.710208 3.474557
6.549802 2.312975
-6.482911 -1.603784
-3.486113 -6.074511
-6.723655 -0.677316
6.676005 -2.482322
-5.265590 -3.714514
5.715556 -3.872137
4.582387 5.283293
4.786353 5.771554
2.362553 -6.348561
-5.618967 3.989205
3.622309 6.018344
5.465805 -3.177255
-3.976544 5.811291
-0.007901 -6.382959
-0.615294 -6.408392


==> 3C_15_5_3.dat <==
-0.825621 0.063264
-0.315166 -0.495114
0.059702 0.232443
-0.278963 0.961976
0.554574 -0.024558
0.443017 -0.250097
0.289336 0.318761
-0.045555 0.394521
-0.638824 0.433711
-0.582899 -0.060374
-0.351526 0.068102
0.194945 -0.229712
0.189259 0.521895
-0.275046 -0.458442
0.704739 0.117257
-0.552613 -0.057672
-0.113550 0.398001
-0.561558 -0.299337
0.761677 -0.150960
0.369896 0.393583
0.204461 -0.421271
0.206447 -0.229307
-0.431923 0.600175
-0.792030 -0.803958
-0.351025 -0.458177
-0.103462 -0.147749
0.142863 -0.238412
0.552740 0.261536
0.306643 0.471529
0.113493 0.102459
0.103709 0.113724
-0.075242 -0.277858
0.529483 0.091556
-0.609260 0.222869
-0.311100 -0.240026
-0.065629 0.947140
-0.693615 -0.873228
0.317975 -0.746572
0.661572 0.200583
0.418155 -0.133347


==> clouds_15_2_1.dat <==
-11.622534 1.508367
-7.047085 -1.338120
-11.896133 -0.387701
-12.774033 1.530306
-12.113878 -2.610859
-11.431662 -0.864080
-11.396702 -2.928512
-9.554049 -1.713967
-10.492154 2.315541
-8.533893 -3.704188
-12.129717 -1.395145
-7.999198 -0.071133
-13.773512 -3.690731
-7.810315 0.647250
-10.606974 -5.046727
-9.582966 0.499351
-14.913547 1.064661
-13.175178 -3.175109
-7.062072 -1.213047
-4.927100 1.485769
-10.687893 -0.691162
-8.490854 -4.643957
-5.546870 0.101827
-5.565854 0.707425
-14.662806 0.158903
-12.627768 1.083575
-11.043455 1.057151
-6.494594 3.248821
-13.419367 -2.624483
-10.731337 -4.466029
-6.822879 2.040108
-9.834977 -0.820521
-8.871774 -3.036414
-10.805524 2.779582
-8.028977 -1.268742
-7.678160 2.246826
-11.226976 0.943039
-5.506999 3.630979
-8.523259 1.117363
-11.589464 1.614562


==> clouds_15_2_2.dat <==
10.472007 -0.708369
11.184708 -0.090132
8.798164 0.658318
9.511519 0.301833
10.427014 -0.874948
11.964427 1.147195
10.240560 0.211155
6.822718 -0.559405
11.060621 0.158200
8.434880 1.905936
11.602310 0.748695
9.524150 -0.595537
12.219515 -2.684952
11.048632 -0.400341
10.238649 0.267647
8.581779 -0.651288
8.810490 0.696770
6.926142 -1.682168
6.461747 -0.538613
7.511096 0.798400
8.562814 -2.465262
10.338595 0.700349
10.326498 0.168161
8.765141 2.244817
8.480848 -0.879753
11.822887 -2.578398
10.234413 1.111560
9.399614 1.631543
9.337331 1.135005
10.672153 2.444541
7.503114 -2.062490
10.322335 -1.578016
10.824345 0.716277
12.088507 1.833265
9.071159 3.556098
9.981098 0.171879
11.160419 0.418604
12.443818 1.128120
7.885037 -0.390385
7.379076 -0.038990


==> clouds_15_2_3.dat <==
-0.311839 0.182745
-0.297618 -0.548531
0.805662 0.965107
-0.174499 0.311468
0.082084 0.328642
-0.818289 -0.731692
0.290683 0.426968
-0.064453 0.290245
0.216429 -0.459300
-0.122555 0.397433
-0.542715 0.258768
0.840401 0.247307
0.088206 0.331965
-1.035720 -0.355086
0.105545 -0.653419
-0.291424 -0.370794
0.009084 -0.733830
0.747389 -0.195837
-0.212398 0.420829
0.843122 0.041392

